Transverse Parton Distribution and Fragmentation Functions at NNLO: the Gluon Case

We calculate in this paper the perturbative gluon transverse momentum dependent parton distribution functions (TMDPDFs) and fragmentation functions (TMDFFs) using the exponential regulator for rapidity divergences. We obtain results for both unpolarized and linearly polarized distributions through next-to-next-to leading order in strong coupling constant, and through ${\cal O}(\epsilon^2)$ in dimensional regulator (finding discrepancy for the linearly polarized gluon TMDPDFs with a previous result in the literature). We find a nontrivial momentum conservation sum rule for the linearly polarized component for both TMDPDFs and TMDFFs in the ${\cal N}=1$ super-Yang-Mills theory. The TMDFFs are used to calculate the two-loop gluon jet function for the energy-energy correlator in Higgs gluonic decay in the back-to-back limit.

==> ancillary_file/README.txt <==
The 4 Mathematica files TMDPDFbareGluon.m, TMDPDFMatchingGluon.m, TMDFFbareGluon.m and TMDFFMatchingGluon.m contain the main results of the paper.

Most symbols in the files should be self-explanatory. We list them in the following, with references to the corresponding definitions in the paper when necessary:

Bjbaregi0, Bjbaregi1, Bjbaregi2: bare partonic gluon TMDPDFs $\mathcal{B}^{\text{bare}}_{g/i}$ before zero-bin subtraction, with i = q, g, and j=1 represents the first projection coefficient $\mathcal{I}^{\text{bare}}_{gi}$, j=2 the second projection coefficient $\mathcal{I}^{'\text{bare}}_{gi}$. All j appear below have similar meaning. 

Ijgi0, Ijgi1, Ijgi2: coefficient functions for the gluon TMDPDFs as in Eq. (2.21), with i =q, g and j =1, 2 

Fjbareig0, Fjbareig1, Fjbareig2: bare partonic gluon TMDFFs $\mathcal{F}_{i/g}(b_\perp/z)$ in the parton frame before zero-bin subtraction, with i =q, g and j =1, 2

Cjig0, Cjig1, Cjig2: coefficient functions for the gluon TMDFFs as in Eq. (3.27), with i =q, g and j =1, 2

CF, CA, TF, Nf: color factors

ep: $\epsilon$ of dimensional regularization

Lp: $L_\perp$ in Eq. (2.9)
LQ: $L_Q$ in Eqs. (2.9) and (3.23)
Lv: $L_\nu$ in Eq. (2.9)

delta[1-x]: delta function of $1-x$
plusD[n, 1-x]: plus distribution of $ln^n(1-x)/(1-x)$

